A new method to determine $H_0$ from cosmological energy-density measurements

We introduce a new method for measuring the Hubble parameter from low-redshift large-scale observations that is independent of the comoving sound horizon. The method uses the baryon-to-photon ratio determined by the primordial deuterium abundance, together with Big Bang Nucleosynthesis (BBN) calculations and the present-day CMB temperature to determine the physical baryon density $\Omega_b h^2$. The baryon fraction $\Omega_b/\Omega_m$ is measured using the relative amplitude of the baryonic signature in galaxy clustering measured by the Baryon Oscillation Spectroscopic Survey, scaling the physical baryon density to the physical matter density. The physical density $\Omega_mh^2$ is then compared with the geometrical density $\Omega_m$ from Alcock-Paczynski measurements from Baryon Acoustic Oscillations (BAO) and voids, to give $H_0$. Including type Ia supernovae and uncalibrated BAO, we measure $H_0 = 67.1^{+6.3}_{-5.3}$ km s$^{-1}$ Mpc$^{-1}$. We find similar results when varying analysis choices, such as measuring the baryon signature from the reconstructed correlation function, or excluding supernovae or voids. This measurement is currently consistent with both the distance-ladder and CMB $H_0$ determinations, but near-future large-scale structure surveys will obtain 3--4$\times$ tighter constraints.

==> News-story.txt <==
The Hubble parameter defines our place in the Universe. It controls how fast the Universe is expanding and can be directly linked to the time elapsed since the Big Bang. The first measurement was made by Edwin Hubble in 1929, by comparing the distances to local galaxies to the speed that they are moving away from us. Since then, methods used have become more refined and our knowledge of this parameter has improved significantly.

However, not all is well. There are two current methods - one uses local objects, like the original method of Hubble, and one uses the overall properties of the Universe as measured by the cosmic microwave background. They give different results to a level that has got many astronomers worried.

In two scientific papers published today, members of the Waterloo Centre for Astrophysics at the University of Waterloo present a new method for measuring the Hubble parameter. This is based on energy densities in the Universe, rather than distances. As space expands the density of matter decreases, so measuring densities can therefore lead to a measurement of the expansion rate.

The new method is particularly robust, but requires us to link the observed density of the material we see in the universe to the total density including the material we cannot see - dark matter. Dr Alex Krolewski, the lead author of both papers, comments "To measure the density of all material in the universe, we looked at how galaxies are distributed in the Universe. We were able to decompose the pattern into two components - one for the material we can see, and one for the material we cannot. The relative amplitude of each component lets us measure the ratio of the different types of material in the Universe."

Co-author on the papers, and Director of the Waterloo Centre for Astrophysics, Will Percival added "It is very satisfying to be contributing to a field with such a long history. With this method, we have sacrificed precision for robustness. But that is exactly what we need to be able to move forwards and reconcile previous results".

While the measurements made do not solve the tension between other measurements, the method will soon be applied to forthcoming data that will revolutionise the field. The Dark Energy Spectroscopic Instrument and Euclid projects, both which are underway, will use this method to measure the Hubble parameter and will achieve constraints that will differentiate between previous measurement differences. The Dark Energy Spectroscopic Instrument recently released its first cosmological results made using different techniques, and this new method will soon be applied to these data. 

The two articles are available online through the following links:


